Meta-SGD: Learning to Learn Quickly for Few-Shot Learning

Few-shot learning is challenging for learning algorithms that learn each task in isolation and from scratch. In contrast, meta-learning learns from many related tasks a meta-learner that can learn a new task more accurately and faster with fewer examples, where the choice of meta-learners is crucial. In this paper, we develop Meta-SGD, an SGD-like, easily trainable meta-learner that can initialize and adapt any differentiable learner in just one step, on both supervised learning and reinforcement learning. Compared to the popular meta-learner LSTM, Meta-SGD is conceptually simpler, easier to implement, and can be learned more efficiently. Compared to the latest meta-learner MAML, Meta-SGD has a much higher capacity by learning to learn not just the learner initialization, but also the learner update direction and learning rate, all in a single meta-learning process. Meta-SGD shows highly competitive performance for few-shot learning on regression, classification, and reinforcement learning.

==> Results/ImageNet(300Images)/1shot/Finn1shot.dat <==
1000 1.716 448.3703 34.701333333333  34.533333333333  39.12 
2000 1.453 939.6393 38.974666666667  35.626666666667  39.693333333333 
3000 1.422 1427.2824 40.664  35.813333333333  38.666666666667 
4000 1.397 1911.3452 41.957333333333  37.053333333333  42.6 
5000 1.383 2397.4846 42.604  41.16  38.466666666667 
6000 1.362 2880.3445 43.977333333333  38.146666666667  42.12 
7000 1.346 3342.9497 44.844  39.333333333333  44.28 
8000 1.332 3803.8611 45.486666666667  40.173333333333  41.293333333333 
9000 1.328 4264.3397 45.542666666667  41.88  46.986666666667 
10000 1.303 4723.5770 47.114666666667  42.573333333333  44.826666666667 
11000 1.286 5188.0006 47.948  43  47.786666666667 
12000 1.276 5648.1069 48.321333333333  42.56  52.52 
13000 1.272 6117.7776 48.488  44.506666666667  49.706666666667 
14000 1.253 6599.6022 49.528  43.786666666667  50.24 
15000 1.248 7068.5731 49.882666666667  45.4  54.333333333333 
16000 1.236 7549.1232 50.522666666667  48.506666666667  52.813333333333 
17000 1.230 8013.7347 50.676  44.32  53.906666666667 
18000 1.229 8552.6161 50.548  45.213333333333  50.813333333333 
19000 1.221 9147.9860 51.184  46.253333333333  54.026666666667 
20000 1.209 9643.2865 51.841333333333  46.2  56.84 
21000 1.193 10146.0380 52.496  45.653333333333  56.333333333333 
22000 1.186 10638.7712 52.864  45.12  54.293333333333 
23000 1.171 11130.0955 53.653333333333  47.16  57.08 
24000 1.179 11619.9980 53.049333333333  48.4  57.28 
25000 1.169 12108.5643 53.693333333333  47.72  57.026666666667 
26000 1.152 12589.4688 54.622666666667  47.506666666667  57.68 
27000 1.164 13045.8985 53.828  47.493333333333  59.08 
28000 1.160 13489.6913 54.017333333333  48.96  61.24 
29000 1.137 13935.9744 55.317333333333  47.28  57.653333333333 
30000 1.144 14377.8166 54.524  47.946666666667  60.586666666667 
31000 1.126 14820.8109 55.590666666667  47.893333333333  58.906666666667 
32000 1.128 15259.5392 55.288  48.24  58.84 
33000 1.122 15694.9362 55.784  49.24  58.573333333333 
34000 1.107 16135.0774 56.673333333333  48.173333333333  59.266666666667 
35000 1.122 16572.8167 55.598666666667  49.36  61.64 
36000 1.119 17011.0704 55.909333333333  48.72  60.36 
37000 1.123 17454.7342 55.701333333333  49.04  58.986666666667 
38000 1.107 17886.7856 56.322666666667  47.16  59.893333333333 
39000 1.095 18319.8617 56.926666666667  48.053333333333  61.68 
40000 1.088 18753.3316 57.245333333333  48.973333333333  62.96 
41000 1.105 19185.7756 56.561333333333  49.32  62.28 
42000 1.088 19621.2364 57.074666666667  50.56  63.666666666667 
43000 1.085 20055.3459 57.52  49.626666666667  61.773333333333 
44000 1.080 20490.4511 57.598666666667  50.946666666667  63.733333333333 
45000 1.077 20929.9384 57.930666666667  49.586666666667  63.2 
46000 1.076 21362.7648 57.653333333333  48.4  61.6 
47000 1.063 21799.5554 58.322666666667  50.066666666667  62.626666666667 
48000 1.054 22238.2081 58.632  49.36  63.706666666667 
49000 1.074 22671.0503 57.677333333333  49.92  63.56 
50000 1.059 23107.6232 58.52  48.746666666667  64.226666666667 


==> Results/ImageNet(300Images)/1shot/MatchingNet1shot.dat <==
1000 1.393 0.00010 42.85  35.71875  44.125 
2000 1.318 0.00010 48.284375  36.921875  46.15625 
3000 1.290 0.00010 50.11875  38.671875  47.765625 
4000 1.257 0.00010 52.45625  39.671875  47.59375 
5000 1.249 0.00010 52.33125  39.296875  48.359375 
6000 1.235 0.00010 53.690625  39.453125  49.78125 
7000 1.232 0.00010 53.928125  39.40625  49.34375 
8000 1.219 0.00010 54.246875  41.28125  50.3125 
9000 1.212 0.00010 54.70625  40.65625  48.265625 
10000 1.209 0.00010 55.109375  42.171875  50.59375 
11000 1.201 0.00010 55.7875  42.65625  53.390625 
12000 1.197 0.00010 55.5  43.28125  51.828125 
13000 1.191 0.00010 55.878125  41.15625  52.609375 
14000 1.183 0.00010 56.5625  45.390625  52.953125 
15000 1.177 0.00010 56.79375  43.140625  51.234375 
16000 1.172 0.00010 57.11875  45.125  53.25 
17000 1.176 0.00010 56.646875  45.25  54.203125 
18000 1.166 0.00010 57.81875  45.78125  54.421875 
19000 1.162 0.00010 57.7625  46.125  52.921875 
20000 1.158 0.00010 58.1  44.34375  54.515625 
21000 1.156 0.00010 58.1  44.46875  53.09375 
22000 1.149 0.00010 58.45  45.4375  53.59375 
23000 1.149 0.00010 57.85625  44  52.703125 
24000 1.135 0.00010 58.7875  46.90625  53.6875 
25000 1.147 0.00010 58.125  40.546875  49.578125 
26000 1.143 0.00010 58.20625  43.703125  53.25 
27000 1.132 0.00010 59.38125  46.25  55.1875 
28000 1.125 0.00010 59.440625  44.671875  56.28125 
29000 1.126 0.00010 58.765625  46.046875  56.546875 
30000 1.122 0.00010 59.384375  45.4375  55.09375 
31000 1.125 0.00010 59.165625  45.734375  54.8125 
32000 1.113 0.00010 59.46875  45.921875  53.8125 
33000 1.111 0.00010 59.453125  47.75  56.140625 
34000 1.116 0.00010 59.315625  44.28125  54.421875 
35000 1.108 0.00010 59.865625  47  56.28125 
36000 1.101 0.00010 60  44.375  52.84375 
37000 1.103 0.00010 60.26875  48.5  56.515625 
38000 1.095 0.00010 59.925  46.5625  54.921875 
39000 1.092 0.00010 60.76875  47.203125  56.65625 
40000 1.099 0.00010 59.846875  45.421875  53.109375 
41000 1.096 0.00010 60.35  45.796875  55.53125 
42000 1.090 0.00010 60.634375  48.890625  56.53125 
43000 1.092 0.00010 60.759375  46.109375  54.734375 
44000 1.088 0.00010 60.259375  46.75  56.984375 
45000 1.093 0.00010 60.55  48.1875  58.09375 
46000 1.085 0.00010 60.678125  47.28125  57.5 
47000 1.082 0.00010 60.64375  46.359375  55.53125 
48000 1.082 0.00010 60.865625  47.59375  57.65625 
49000 1.079 0.00010 61.43125  48.515625  57.96875 
50000 1.077 0.00010 61.290625  46.265625  56.0625 
51000 1.079 0.00010 60.925  46.328125  55.953125 
52000 1.073 0.00010 61.26875  48.375  57.8125 
53000 1.079 0.00010 61.021875  46.0625  55.9375 
54000 1.072 0.00010 61.565625  48.421875  56.734375 
55000 1.070 0.00010 61.35  48.21875  58.203125 
56000 1.065 0.00010 61.6625  49  57.828125 
57000 1.068 0.00010 61.709375  48.015625  56.734375 
58000 1.067 0.00010 61.765625  48.0625  57.75 
59000 1.060 0.00010 62.075  49.40625  58.359375 
60000 1.072 0.00010 61.459375  47.390625  57.015625 
61000 1.065 0.00010 61.91875  50.171875  60.234375 
62000 1.072 0.00010 61.5  47.734375  57.390625 
63000 1.056 0.00010 61.85625  49.34375  56.984375 
64000 1.050 0.00010 62.5875  50.265625  57.9375 
65000 1.062 0.00010 62.0375  45.96875  55.953125 
66000 1.055 0.00010 61.971875  48.59375  58.515625 
67000 1.054 0.00010 62.165625  50.078125  57.421875 
68000 1.057 0.00010 62.146875  47.25  56.5 
69000 1.050 0.00010 62.55  47.859375  58.46875 
70000 1.056 0.00010 62.05625  48.171875  58.1875 
71000 1.055 0.00010 62.65625  49.5625  58.125 
72000 1.056 0.00010 62.1375  48.9375  57.046875 
73000 1.049 0.00010 62.740625  47.390625  56.203125 
74000 1.053 0.00010 62.853125  51.25  60.078125 
75000 1.046 0.00010 62.796875  48.328125  57.84375 


==> Results/ImageNet(300Images)/1shot/MetaLSTM1shot.dat <==
1000 1.546 822.6561 31.269333333333  27.24  29.786666666667 
2000 1.512 813.9476 34.092  27.253333333333  28.586666666667 
3000 1.494 797.3785 35.561333333333  30.053333333333  29.106666666667 
4000 1.477 818.2972 36.774666666667  30.946666666667  30.2 
5000 1.454 813.0185 37.994666666667  33.84  33.36 
6000 1.439 827.9922 38.804  33.8  33.333333333333 
7000 1.436 821.3029 39.14  36.333333333333  31.986666666667 
8000 1.417 799.1332 40.306666666667  36.333333333333  35.266666666667 
9000 1.415 833.1670 40.474666666667  39.96  39.346666666667 
10000 1.403 833.2530 41.317333333333  35.573333333333  40.573333333333 
11000 1.391 835.5944 41.941333333333  38.706666666667  44.093333333333 
12000 1.387 828.3338 41.998666666667  40.106666666667  43.853333333333 
13000 1.379 834.6088 42.722666666667  40.24  46.52 
14000 1.357 787.6701 43.970666666667  40.266666666667  45.96 
15000 1.358 813.2748 43.950666666667  39.88  45.053333333333 
16000 1.345 824.5695 44.513333333333  41.573333333333  43.626666666667 
17000 1.345 835.7917 44.518666666667  39.693333333333  44.56 
18000 1.350 800.6196 43.817333333333  42.24  44.493333333333 
19000 1.338 835.4739 44.674666666667  41.88  44 
20000 1.330 821.9142 45.121333333333  41.293333333333  44.12 
21000 1.331 826.5844 44.928  41.733333333333  45.026666666667 
22000 1.322 802.2279 45.390666666667  42.12  45.253333333333 
23000 1.319 795.3392 45.636  41.173333333333  46.12 
24000 1.330 787.1126 45.22  44.213333333333  45.746666666667 
25000 1.315 789.2970 45.928  43.613333333333  48.4 
26000 1.313 795.6319 45.918666666667  40.773333333333  46.333333333333 
27000 1.299 801.7756 46.44  41.226666666667  46.44 
28000 1.304 772.7267 46.298666666667  42.306666666667  45.8 
29000 1.303 786.1837 46.392  43.493333333333  47.32 
30000 1.319 787.7370 45.54  41.426666666667  47.493333333333 
31000 1.309 783.1414 45.985333333333  42.24  47.306666666667 
32000 1.294 799.6553 46.844  43.08  49.813333333333 
33000 1.306 795.9662 46.201333333333  45.506666666667  49.626666666667 
34000 1.282 778.9811 47.389333333333  43.973333333333  50.893333333333 
35000 1.285 797.6499 47.253333333333  43.72  49.213333333333 
36000 1.298 789.8988 46.829333333333  42.346666666667  51.466666666667 
37000 1.287 781.7072 46.933333333333  42.96  52.186666666667 
38000 1.289 790.6749 46.921333333333  43.106666666667  52.52 
39000 1.285 792.0961 47.413333333333  43.653333333333  52.626666666667 
40000 1.275 801.1685 47.545333333333  44.333333333333  53.96 
41000 1.277 792.1707 47.934666666667  43.933333333333  53.506666666667 
42000 1.274 782.6889 47.802666666667  44.426666666667  52.706666666667 
43000 1.263 789.9985 48.270666666667  46.16  53.346666666667 
44000 1.269 789.6350 47.966666666667  43.24  50.493333333333 
45000 1.272 790.0196 47.961333333333  43.773333333333  55 
46000 1.278 785.6825 47.656  42.946666666667  53.04 
47000 1.269 790.0589 47.985333333333  43.946666666667  52.693333333333 
48000 1.262 788.5905 48.430666666667  44.04  51.986666666667 
49000 1.258 788.7873 48.444  45  54.653333333333 
50000 1.254 791.3567 48.816  45.826666666667  54.306666666667 
51000 1.255 783.5425 48.638666666667  46.293333333333  54.16 
52000 1.256 786.2748 48.606666666667  45.12  54.04 
53000 1.250 795.8367 48.901333333333  45.48  54.666666666667 
54000 1.256 788.8049 48.548  43.053333333333  53.266666666667 
55000 1.253 796.6607 48.748  44.253333333333  53.066666666667 
56000 1.250 796.6785 48.986666666667  45.346666666667  52.44 
57000 1.250 789.5681 48.909333333333  45.213333333333  55.8 
58000 1.240 791.6869 49.353333333333  47.333333333333  55.666666666667 
59000 1.244 777.3502 49.094666666667  46.266666666667  53.546666666667 
60000 1.236 786.8274 49.788  42.92  53.293333333333 
61000 1.237 775.3632 49.528  45.893333333333  54.106666666667 
62000 1.249 786.0951 48.909333333333  46.386666666667  52.973333333333 
63000 1.242 789.4745 49.384  45.146666666667  53.933333333333 
64000 1.232 781.9736 49.864  44.266666666667  54.133333333333 
65000 1.241 787.8233 49.301333333333  45.226666666667  52.24 
66000 1.236 789.6531 49.466666666667  44.48  51.826666666667 
67000 1.233 787.3113 49.734666666667  44.506666666667  52.893333333333 
68000 1.242 790.0742 48.816  45.586666666667  53.68 
69000 1.249 784.0617 48.533333333333  44.493333333333  55.306666666667 
70000 1.234 790.3362 49.733333333333  45.2  51.893333333333 
71000 1.238 776.1243 49.496  46.746666666667  52.973333333333 
72000 1.248 785.1962 48.970666666667  44.413333333333  53.293333333333 
73000 1.234 792.4451 49.486666666667  43.586666666667  53.533333333333 
74000 1.239 779.4523 49.301333333333  45.88  53.773333333333 
75000 1.239 787.8682 49.316  44.933333333333  53.186666666667 


==> Results/ImageNet(300Images)/1shot/OurFixed1shot.dat <==
1000 1.693 397.9910 34.036  34.16  40.226666666667 
2000 1.447 858.1811 39.404  36.746666666667  39.906666666667 
3000 1.413 1347.6968 40.916  36.906666666667  36.453333333333 
4000 1.393 1840.1505 41.970666666667  38.906666666667  43.413333333333 
5000 1.388 2321.1583 42.42  38.106666666667  37.626666666667 
6000 1.357 2798.4980 44.345333333333  39.573333333333  41.76 
7000 1.335 3270.8098 45.254666666667  39.426666666667  45.386666666667 
8000 1.335 3760.2449 45.468  40.04  44.733333333333 
9000 1.317 4274.7444 46.248  39.84  44.76 
10000 1.306 4789.2869 46.96  43.306666666667  46.16 
11000 1.290 5303.8313 47.786666666667  42.066666666667  48.866666666667 
12000 1.264 5811.4654 48.941333333333  46.4  52.906666666667 
13000 1.263 6324.8943 49.08  44.72  51.48 
14000 1.241 6835.1405 50.148  45.72  54.066666666667 
15000 1.237 7351.2296 50.417333333333  44.88  52.12 
16000 1.232 7859.4505 50.652  46.493333333333  52.626666666667 
17000 1.223 8369.7886 51.253333333333  45.893333333333  57.04 
18000 1.205 8876.7100 51.917333333333  46.173333333333  56.466666666667 
19000 1.203 9389.3027 52.146666666667  45.413333333333  54.693333333333 
20000 1.202 9903.1865 51.969333333333  45.813333333333  54.226666666667 
21000 1.186 10414.1482 52.744  46.426666666667  56.173333333333 
22000 1.183 10923.3051 53.036  44.826666666667  54.76 
23000 1.180 11429.3307 53.008  48.04  59.093333333333 
24000 1.166 11940.3714 53.889333333333  46.706666666667  57.773333333333 
25000 1.160 12406.1752 54.012  47.12  58.706666666667 
26000 1.159 12865.0694 53.953333333333  46.413333333333  57.506666666667 
27000 1.144 13366.6213 55.009333333333  48.066666666667  59.36 
28000 1.136 13867.2079 55.444  47.693333333333  58.946666666667 
29000 1.144 14375.0573 54.506666666667  48.133333333333  59.786666666667 
30000 1.128 14876.2878 55.46  49.44  62.093333333333 
31000 1.127 15380.5868 55.710666666667  49.133333333333  61.666666666667 
32000 1.109 15863.7940 56.401333333333  48.893333333333  59.866666666667 
33000 1.114 16339.6360 56.090666666667  48.56  61.013333333333 
34000 1.103 16810.8794 56.722666666667  48.786666666667  64.346666666667 
35000 1.099 17282.5451 56.766666666667  49.346666666667  61.12 
36000 1.109 17747.8690 56.284  48.573333333333  60.826666666667 
37000 1.101 18211.4419 56.734666666667  51.053333333333  60.8 
38000 1.090 18695.3764 57.345333333333  48.386666666667  63.026666666667 
39000 1.101 19182.8969 56.470666666667  50.173333333333  62.813333333333 
40000 1.100 19679.1518 56.749333333333  50.013333333333  64.133333333333 
41000 1.090 20165.2824 57.012  49.76  64.253333333333 
42000 1.090 20642.9714 57.145333333333  50.826666666667  62.8 
43000 1.080 21162.1210 57.930666666667  50.453333333333  64.36 
44000 1.074 21780.1903 58.105333333333  50.68  63.493333333333 
45000 1.076 22306.5912 57.686666666667  51.293333333333  62.52 
46000 1.060 22825.4523 58.458666666667  50.386666666667  64.546666666667 
47000 1.066 23334.1016 58.185333333333  49.226666666667  65.56 
48000 1.058 23839.9082 58.4  50.12  64.213333333333 
49000 1.052 24343.9172 58.944  50.48  63.013333333333 
50000 1.060 24853.1954 58.577333333333  51.48  64.8 


==> Results/ImageNet(300Images)/1shot/Ours1shot.dat <==
1000 1.630 512.9290 30.7 30.853333333333 24.346666666667
2000 1.488 1195.8218 36.456 36.866666666667 34.853333333333
3000 1.449 1918.3319 38.914666666667 37.626666666667 39.373333333333
4000 1.417 2637.4208 40.814666666667 37.733333333333 41.4
5000 1.378 3360.0531 43.017333333333 39.72 42.786666666667
6000 1.343 4087.7187 44.948 39.666666666667 46.733333333333
7000 1.354 4816.4718 44.273333333333 40.333333333333 47.173333333333
8000 1.320 5536.4400 46.196 43.013333333333 49.24
9000 1.294 6257.4830 47.385333333333 39.866666666667 44.826666666667
10000 1.280 6978.3094 48.137333333333 43.8 55.266666666667
11000 1.257 7704.4367 49.025333333333 42.44 30.413333333333
12000 1.256 8422.7386 49.326666666667 44.386666666667 57.733333333333
13000 1.242 9153.3183 49.98 44.36 57.36
14000 1.236 9881.7869 50.468 44.84 57.786666666667
15000 1.213 10612.3981 51.362666666667 46.053333333333 57.706666666667
16000 1.205 11339.6003 51.724 45.36 59
17000 1.209 12060.8876 51.593333333333 45.92 59.573333333333
18000 1.199 12786.0034 52.176 46.893333333333 63.066666666667
19000 1.177 13510.0882 53.010666666667 47.48 60.853333333333
20000 1.166 14230.5855 53.510666666667 47.106666666667 59.306666666667
21000 1.170 14955.0993 53.590666666667 47.04 60
22000 1.160 15679.1873 53.902666666667 48.773333333333 62.746666666667
23000 1.141 16403.2696 54.882666666667 49.466666666667 63.866666666667
24000 1.150 17120.7859 54.413333333333 47.106666666667 63.146666666667
25000 1.149 17841.2924 54.021333333333 47.773333333333 43.413333333333
26000 1.121 18564.8816 55.393333333333 48.706666666667 44.706666666667
27000 1.133 19294.7390 55.233333333333 48.6 43.4
28000 1.123 20016.1948 55.218666666667 47.493333333333 46.213333333333
29000 1.108 20736.0789 55.841333333333 48.053333333333 57.32
30000 1.116 21454.7646 55.966666666667 49.773333333333 50.493333333333
31000 1.107 22187.7837 56.132 48.813333333333 57.826666666667
32000 1.097 22918.6328 56.589333333333 48.826666666667 53.026666666667
33000 1.105 23637.7975 56.16 48.933333333333 55.76
34000 1.089 24353.1411 57.12 48.613333333333 54.266666666667
35000 1.079 25074.2498 57.5 49.293333333333 49.12
36000 1.081 25795.4987 57.552 51.706666666667 58.426666666667
37000 1.074 26518.4629 57.537333333333 51.6 47.48
38000 1.081 27242.0431 57.178666666667 48.6 46.253333333333
39000 1.078 27962.8560 57.505333333333 49.146666666667 55.72
40000 1.066 28694.3980 57.949333333333 49.413333333333 59.786666666667
41000 1.066 29419.8159 58.041333333333 47.933333333333 57.44
42000 1.062 30142.7749 58.248 50.026666666667 51.253333333333
43000 1.061 30870.0511 58.145333333333 49.28 59.746666666667
44000 1.060 31593.2000 58.136 49.786666666667 60.76
45000 1.060 32313.4287 58.266666666667 50.173333333333 58.453333333333
46000 1.046 33019.4479 58.745333333333 50.626666666667 63.906666666667
47000 1.055 33715.3290 58.453333333333 48.733333333333 63.44
48000 1.042 34348.9182 59.198666666667 52.146666666667 60.786666666667
49000 1.042 34986.1422 59.046666666667 51.96 58.693333333333
50000 1.045 35620.2940 58.741333333333 50.96 60.173333333333


==> Results/ImageNet(300Images)/5shot/Finn5shot.dat <==
1000 1.310 1705.4625 46.806666666667  33.053333333333  47.693333333333 
2000 1.154 3601.1833 54.296  39.6  51.493333333333 
3000 1.075 5499.2917 57.949333333333  40.133333333333  56.28 
4000 1.032 7411.2782 60.097333333333  41.666666666667  58.586666666667 
5000 0.992 9330.6075 61.842666666667  43.093333333333  59.333333333333 
6000 0.960 11239.6417 63.293333333333  42.733333333333  59.493333333333 
7000 0.921 13157.5202 64.649333333333  42.506666666667  60.306666666667 
8000 0.917 15023.8903 65.070666666667  43.56  61.333333333333 
9000 0.880 16640.5986 66.552  42.853333333333  61.386666666667 
10000 0.862 17752.3364 67.321333333333  44.146666666667  61.826666666667 
11000 0.849 18876.1602 67.778666666667  42.333333333333  62.213333333333 
12000 0.835 19986.1018 68.448  42.933333333333  63.2 
13000 0.816 21098.3054 69.124  45.12  63.8 
14000 0.814 22208.5657 69.433333333333  46.053333333333  64.453333333333 
15000 0.805 23319.6420 69.661333333333  41.533333333333  64.64 
16000 0.790 24428.5717 70.38  46.533333333333  66.08 
17000 0.787 25539.7255 70.516  47.306666666667  65.546666666667 
18000 0.777 26646.1673 70.884  46.533333333333  66 
19000 0.760 27758.2470 71.438666666667  44.186666666667  65.24 
20000 0.758 28869.3146 71.542666666667  47.533333333333  66.973333333333 
21000 0.748 29980.4362 71.978666666667  49.533333333333  67.946666666667 
22000 0.730 31090.8655 72.530666666667  46.68  66.44 
23000 0.753 32199.6784 71.582666666667  47.32  67.36 
24000 0.733 33307.5984 72.449333333333  47.426666666667  66.133333333333 
25000 0.724 34418.7977 73.078666666667  47.6  66.906666666667 
26000 0.719 35526.7515 73.149333333333  47.453333333333  66.866666666667 
27000 0.714 36634.6232 73.390666666667  49.586666666667  68.533333333333 
28000 0.706 37741.0890 73.742666666667  47.84  66.186666666667 
29000 0.716 38851.6231 73.256  47.92  67.813333333333 
30000 0.702 39960.2598 73.76  47.666666666667  69.253333333333 
31000 0.704 41070.7959 73.714666666667  49.186666666667  66.6 
32000 0.696 42179.9252 74.028  49.2  70.026666666667 
33000 0.693 43289.5566 74.188  50.853333333333  69.36 
34000 0.685 44397.9644 74.56  48.306666666667  67.6 
35000 0.684 45506.7369 74.578666666667  48.653333333333  68.613333333333 
36000 0.674 46616.4837 74.882666666667  48.56  67.8 
37000 0.675 47726.8087 74.926666666667  48.36  68.72 
38000 0.672 48839.2042 74.996  50.386666666667  68.64 
39000 0.669 49949.5309 75.170666666667  48.84  67.92 
40000 0.663 51058.0729 75.481333333333  51.746666666667  69.546666666667 
41000 0.660 52169.5730 75.413333333333  42.88  68.213333333333 
42000 0.664 53280.5130 75.128  47.066666666667  69.76 
43000 0.652 54387.7867 75.885333333333  51.053333333333  69.213333333333 
44000 0.647 55494.6798 75.937333333333  49.146666666667  68.666666666667 
45000 0.664 56607.9341 75.145333333333  47.52  69.013333333333 
46000 0.658 57719.8144 75.493333333333  46.906666666667  70.28 
47000 0.640 58826.3695 76.249333333333  51.026666666667  69.36 
48000 0.657 59939.6491 75.585333333333  48.106666666667  69.533333333333 
49000 0.638 61047.5052 76.270666666667  47.493333333333  70.2 
50000 0.631 62156.8750 76.490666666667  46.346666666667  68.84 


==> Results/ImageNet(300Images)/5shot/MatchingNet5shot.dat <==
1000 1.383 0.00010 43.575  33.828125  38.421875 
2000 1.313 0.00010 48.5875  38.03125  47.40625 
3000 1.283 0.00010 50.596875  37.484375  46.71875 
4000 1.263 0.00010 51.934375  40.34375  49.3125 
5000 1.252 0.00010 52.915625  37.6875  45.703125 
6000 1.245 0.00010 53.096875  39.59375  47.265625 
7000 1.225 0.00010 54.159375  41.359375  49.84375 
8000 1.222 0.00010 54.496875  41.359375  51.3125 
9000 1.220 0.00010 54.69375  40.65625  48.90625 
10000 1.205 0.00010 55.7625  43.96875  54.28125 
11000 1.202 0.00010 55.99375  40.6875  48.96875 
12000 1.199 0.00010 56.09375  42.71875  52.234375 
13000 1.199 0.00010 55.49375  41.65625  51.1875 
14000 1.179 0.00010 57.0125  44.125  52.890625 
15000 1.174 0.00010 57.103125  42.296875  50.75 
16000 1.176 0.00010 56.878125  42.40625  51.9375 
17000 1.177 0.00010 56.84375  45.265625  53.9375 
18000 1.168 0.00010 57.4875  42.765625  49.984375 
19000 1.171 0.00010 56.95625  42.125  53.09375 
20000 1.159 0.00010 57.39375  43.6875  51.15625 
21000 1.155 0.00010 57.61875  42.21875  51.265625 
22000 1.150 0.00010 57.703125  44.890625  53.8125 
23000 1.151 0.00010 58.1  46.421875  54.28125 
24000 1.146 0.00010 58.2375  44.84375  51.96875 
25000 1.144 0.00010 58.2375  45.390625  53.875 
26000 1.128 0.00010 59.08125  46.953125  55.34375 
27000 1.133 0.00010 59.128125  46.265625  56.46875 
28000 1.136 0.00010 58.5625  44.296875  54.96875 
29000 1.127 0.00010 58.928125  43.703125  51.71875 
30000 1.119 0.00010 59.509375  42.078125  51.546875 
31000 1.113 0.00010 59.634375  43.625  53.71875 
32000 1.105 0.00010 59.815625  47.359375  56.234375 
33000 1.113 0.00010 59.509375  44.4375  55 
34000 1.110 0.00010 59.40625  46.078125  55.1875 
35000 1.108 0.00010 59.9625  46.1875  54.25 
36000 1.101 0.00010 59.915625  46.359375  53.5 
37000 1.102 0.00010 59.7875  46.46875  57.140625 
38000 1.101 0.00010 60.19375  45.640625  55.3125 
39000 1.093 0.00010 60.628125  46.5625  55.265625 
40000 1.091 0.00010 60.296875  46.359375  56.703125 
41000 1.095 0.00010 60.10625  45.15625  54.71875 
42000 1.090 0.00010 60.609375  44.5  54.390625 
43000 1.087 0.00010 60.6625  47.046875  56.9375 
44000 1.080 0.00010 61.78125  46.765625  56.625 
45000 1.081 0.00010 60.684375  48.421875  58.171875 
46000 1.073 0.00010 61.7125  46.703125  57.046875 
47000 1.084 0.00010 60.9125  46.71875  56.453125 
48000 1.089 0.00010 60.3125  48.3125  56.328125 
49000 1.079 0.00010 61.284375  46  55.328125 
50000 1.079 0.00010 61.128125  48.625  58.578125 
51000 1.074 0.00010 61.03125  47.0625  55.6875 
52000 1.070 0.00010 61.784375  45.875  56.703125 
53000 1.068 0.00010 61.21875  50.546875  58.796875 
54000 1.068 0.00010 61.5375  48.546875  57.265625 
55000 1.068 0.00010 61.384375  47.046875  56.734375 
56000 1.065 0.00010 61.578125  48.796875  57.375 
57000 1.069 0.00010 61.234375  48.671875  56.28125 
58000 1.069 0.00010 61.54375  50.296875  59.28125 
59000 1.059 0.00010 61.99375  47.53125  56.3125 
60000 1.060 0.00010 62.065625  50.796875  59 
61000 1.064 0.00010 62.1625  48.78125  57.34375 
62000 1.060 0.00010 61.978125  48.625  58 
63000 1.062 0.00010 61.909375  45.1875  54.6875 
64000 1.056 0.00010 62.3875  48.515625  56.75 
65000 1.058 0.00010 62.1125  49.453125  57.765625 
66000 1.061 0.00010 61.5125  48.15625  57.359375 
67000 1.063 0.00010 62.115625  48.96875  59.1875 
68000 1.050 0.00010 62.4625  48.625  58.203125 
69000 1.052 0.00010 62.571875  48.359375  58.65625 
70000 1.050 0.00010 62.634375  48.046875  57.1875 
71000 1.050 0.00010 62.30625  47.53125  56.75 
72000 1.049 0.00010 62.378125  50.84375  58.765625 
73000 1.052 0.00010 62.2125  50.4375  58.9375 
74000 1.052 0.00010 62.321875  49.765625  58.734375 
75000 1.049 0.00010 62.215625  48.640625  58.90625 


==> Results/ImageNet(300Images)/5shot/MetaLSTM5shot.dat <==
500 1.472 444.2419 36.773333333333  23.546666666667  29.173333333333 
1000 1.351 432.6024 45.037333333333  22.546666666667  29.4 
1500 1.305 435.8275 47.250666666667  23.186666666667  33.866666666667 
2000 1.270 460.4556 49.178666666667  24.4  34.813333333333 
2500 1.237 456.8866 50.84  24.52  42.546666666667 
3000 1.204 432.6477 52.28  25.226666666667  44.706666666667 
3500 1.200 478.8562 52.557333333333  26.186666666667  47.186666666667 
4000 1.187 439.7536 53.08  25.106666666667  45.786666666667 
4500 1.186 440.4452 53.341333333333  26.04  46.973333333333 
5000 1.168 434.4981 53.837333333333  24.453333333333  42.826666666667 
5500 1.160 472.6587 54.645333333333  24.826666666667  48.373333333333 
6000 1.130 444.7171 55.917333333333  23.426666666667  47.333333333333 
6500 1.137 434.2905 55.386666666667  25.626666666667  47.213333333333 
7000 1.143 440.8890 55.349333333333  26.453333333333  49.32 
7500 1.108 432.9161 56.586666666667  25.626666666667  47.053333333333 
8000 1.116 418.9141 56.32  26.813333333333  47.6 
8500 1.109 474.1078 56.568  24.733333333333  50.986666666667 
9000 1.105 444.6085 57.008  25.346666666667  50.106666666667 
9500 1.101 435.9228 57.277333333333  26.946666666667  52.72 
10000 1.077 444.6033 58.173333333333  25.146666666667  49.84 
10500 1.066 478.1935 58.752  26.24  52.36 
11000 1.069 441.1081 58.269333333333  25.293333333333  52.186666666667 
11500 1.068 473.1881 58.325333333333  25.426666666667  53.586666666667 
12000 1.072 440.0361 58.085333333333  25.413333333333  51.84 
12500 1.057 434.6708 59.16  25.48  52.8 
13000 1.065 423.5541 58.453333333333  24.626666666667  51.826666666667 
13500 1.053 429.9762 59.008  25.813333333333  50.12 
14000 1.057 427.1782 58.728  25.173333333333  48.986666666667 
14500 1.049 465.6780 59.333333333333  25.133333333333  52.386666666667 
15000 1.065 443.7415 58.749333333333  25.146666666667  53.4 
15500 1.052 436.6214 58.898666666667  25.24  52.88 
16000 1.053 435.3567 59.104  24.413333333333  52.64 
16500 1.041 479.8175 59.717333333333  24.746666666667  53.093333333333 
17000 1.027 443.0315 60.365333333333  26.266666666667  53.373333333333 
17500 1.045 484.4493 59.576  25.8  53.96 
18000 1.040 442.1003 60.056  24.546666666667  54.053333333333 
18500 1.045 433.4190 59.576  25.653333333333  53.733333333333 
19000 1.029 420.5469 60.226666666667  25.826666666667  53.746666666667 
19500 1.036 458.1481 59.869333333333  24.466666666667  56.08 
20000 1.032 418.4970 60.392  25.146666666667  54.866666666667 
20500 1.045 438.6267 59.605333333333  24.373333333333  53.92 
21000 1.034 417.5463 59.941333333333  24.106666666667  51.52 
21500 1.030 421.6266 60.165333333333  25.84  51.933333333333 
22000 1.023 415.1227 60.509333333333  25.2  54.64 
22500 1.025 444.7211 60.141333333333  25.88  52.773333333333 
23000 1.022 419.6797 60.245333333333  24.546666666667  50.32 
23500 1.023 446.0330 60.354666666667  24.066666666667  53.106666666667 
24000 1.022 421.8398 60.469333333333  26.6  55.84 
24500 1.020 419.0716 60.293333333333  25.186666666667  56.546666666667 
25000 1.013 419.1394 60.944  23.866666666667  54.213333333333 
25500 1.012 455.7542 60.794666666667  25.56  53.346666666667 
26000 1.008 423.0184 61.128  25.066666666667  55.333333333333 
26500 1.015 457.9498 60.448  26.213333333333  53.64 
27000 1.018 422.2072 60.552  25.613333333333  54.466666666667 
27500 1.008 418.2376 61.109333333333  24.226666666667  54.733333333333 
28000 0.999 421.5714 61.536  23.973333333333  55.146666666667 
28500 1.003 446.2131 61.616  24.453333333333  57.186666666667 
29000 1.000 419.5717 61.541333333333  24.853333333333  56.066666666667 
29500 0.995 446.1897 62.026666666667  26.04  56.453333333333 
30000 1.011 422.2755 60.992  25.106666666667  54.693333333333 
30500 1.008 458.8082 61.304  24.906666666667  54.773333333333 
31000 1.002 416.9144 61.864  24.706666666667  53.546666666667 
31500 0.998 448.3325 61.573333333333  25.013333333333  54.533333333333 
32000 0.990 421.1140 61.896  23.44  56.08 
32500 0.993 440.3137 61.898666666667  23.013333333333  55.4 
33000 0.987 424.8527 61.906666666667  26.106666666667  56.933333333333 
33500 0.990 456.4047 61.92  25.08  55.933333333333 
34000 0.985 455.8371 61.92  24.44  55.24 
34500 0.977 422.4422 62.557333333333  27  54.173333333333 
35000 0.973 454.5109 62.568  24.226666666667  55.64 
35500 0.979 442.7176 62.194666666667  24.773333333333  57.733333333333 
36000 0.990 423.9367 62.194666666667  25.48  55.773333333333 
36500 0.985 450.8830 61.930666666667  24.8  56.826666666667 
37000 0.976 416.7022 62.368  22.946666666667  52.84 
37500 0.989 449.9378 61.802666666667  24.48  55.946666666667 
38000 0.981 419.8551 62.106666666667  25.16  55.533333333333 
38500 0.975 453.9635 62.397333333333  24.826666666667  54.16 
39000 0.980 422.4796 62.029333333333  24.213333333333  53.813333333333 
39500 0.977 421.4621 62.112  25.2  55.106666666667 
40000 0.979 421.0094 62.216  24.12  54.84 
40500 0.984 455.4821 61.832  23.973333333333  54.586666666667 
41000 0.987 416.6669 61.8  24.813333333333  53.386666666667 
41500 0.966 446.3541 62.701333333333  24.933333333333  51.16 
42000 0.976 445.6295 62.290666666667  27.64  57.4 
42500 0.979 415.8247 62.24  23.093333333333  56.066666666667 
43000 0.957 456.8707 63.338666666667  24.24  54.586666666667 
43500 0.971 421.5986 62.197333333333  24.186666666667  56.653333333333 
44000 0.962 416.0335 62.816  24.933333333333  55.013333333333 
44500 0.960 421.5407 62.522666666667  23.346666666667  55.386666666667 
45000 0.980 457.3739 62.656  24.186666666667  53.733333333333 
45500 0.969 419.1911 62.576  24.72  56.533333333333 
46000 0.961 461.6306 62.984  25.013333333333  54.186666666667 
46500 0.970 422.5660 62.733333333333  24.64  53.48 
47000 0.968 422.6237 62.4  26.546666666667  54.826666666667 
47500 0.969 416.0102 62.418666666667  24.253333333333  52.386666666667 
48000 0.968 447.1176 62.389333333333  23.733333333333  55.786666666667 
48500 0.962 420.6128 63.162666666667  25.786666666667  55.626666666667 
49000 0.959 463.1886 63.269333333333  24.08  55.066666666667 
49500 0.958 420.2871 62.904  24.186666666667  53.6 
50000 0.956 448.3222 63.192  26.093333333333  55.693333333333 


==> Results/ImageNet(300Images)/5shot/OurFixed5shot.dat <==
1000 1.304 1309.3886 46.778666666667  38.32  50.32 
2000 1.132 2793.5412 55.336  40.146666666667  54.04 
3000 1.062 4270.3372 58.553333333333  42.573333333333  58.16 
4000 1.002 5747.8187 61.368  42.8  59.92 
5000 0.952 7228.8561 63.301333333333  43.92  59.986666666667 
6000 0.922 8725.3677 64.78  46.146666666667  63.16 
7000 0.895 10226.7242 66.030666666667  45.666666666667  61.426666666667 
8000 0.881 11722.9204 66.526666666667  45.813333333333  62.813333333333 
9000 0.853 13210.5854 67.501333333333  45.213333333333  62.933333333333 
10000 0.843 14693.1063 67.824  49.24  64.773333333333 
11000 0.830 16180.5355 68.552  46.013333333333  64.72 
12000 0.816 17665.7262 69.048  45.96  63.066666666667 
13000 0.806 19146.6566 69.578666666667  49.426666666667  64.773333333333 
14000 0.805 20634.7181 69.533333333333  48.693333333333  66.36 
15000 0.783 22123.3364 70.529333333333  48.266666666667  66.733333333333 
16000 0.781 23609.3374 70.404  50.413333333333  67.373333333333 
17000 0.758 25105.7472 71.565333333333  49.026666666667  66.4 
18000 0.762 26597.4139 71.32  49.48  65.626666666667 
19000 0.749 28083.2881 71.842666666667  49.293333333333  67.413333333333 
20000 0.743 29570.5361 72.156  49.2  66.453333333333 
21000 0.746 31062.4865 72.029333333333  50.986666666667  67.706666666667 
22000 0.727 32553.3099 72.664  51.426666666667  67.013333333333 
23000 0.724 34041.9956 72.812  51.853333333333  68.44 
24000 0.717 35500.2454 73.306666666667  51.24  67.213333333333 
25000 0.716 36955.3278 73.046666666667  51.786666666667  69.026666666667 
26000 0.699 38412.7311 73.946666666667  51.346666666667  67.626666666667 
27000 0.693 39874.8802 74.013333333333  52.933333333333  70.026666666667 
28000 0.697 41334.9437 74.058666666667  50.04  67.666666666667 
29000 0.694 42800.4276 74.184  51.426666666667  68.08 
30000 0.688 44253.2154 74.308  51.013333333333  67.28 
31000 0.682 45675.8267 74.537333333333  49.773333333333  67.173333333333 
32000 0.680 47095.1815 74.761333333333  50.24  68.853333333333 
33000 0.683 48520.0577 74.709333333333  50.68  68.066666666667 
34000 0.668 49939.7144 75.170666666667  49.573333333333  68.213333333333 
35000 0.668 51363.9228 75.121333333333  51.733333333333  69.466666666667 
36000 0.664 52781.6582 75.204  51.186666666667  68.613333333333 
37000 0.661 54211.3026 75.404  49.04  68.4 
38000 0.671 55652.1948 75.033333333333  50.973333333333  70.32 
39000 0.649 57078.4011 76.098666666667  49.6  69.786666666667 
40000 0.657 58452.6687 75.434666666667  50.36  68.306666666667 
41000 0.653 59821.4674 75.750666666667  48.533333333333  67.586666666667 
42000 0.653 61177.5129 75.549333333333  50.466666666667  68.226666666667 
43000 0.648 62535.3843 75.873333333333  51.066666666667  69.786666666667 
44000 0.654 64092.8237 75.848  50.8  69.773333333333 
45000 0.642 66397.1257 76.138666666667  51.16  70.186666666667 
46000 0.633 68687.3058 76.258666666667  49.44  69.613333333333 
47000 0.639 70974.1826 76.26  50.133333333333  68.866666666667 
48000 0.641 73234.4174 76.137333333333  51.333333333333  68.546666666667 
49000 0.642 75500.9019 76.113333333333  50.76  69.706666666667 
50000 0.633 77746.0109 76.585333333333  50.16  69.533333333333 


==> Results/ImageNet(300Images)/5shot/Ours5shot.dat <==
1000 1.325 1175.3512 45.972  36.573333333333  50.16 
2000 1.106 2482.9542 56.754666666667  41.04  56.96 
3000 1.021 3798.4345 60.42  41.333333333333  57.746666666667 
4000 0.969 5118.1959 62.750666666667  43.853333333333  59.56 
5000 0.933 6430.0260 64.101333333333  46.146666666667  61.64 
6000 0.912 7744.8437 65.124  44.88  60.72 
7000 0.874 9080.9797 66.386666666667  48.453333333333  63.146666666667 
8000 0.858 10413.7979 67.162666666667  46.613333333333  65.013333333333 
9000 0.836 11759.5703 68.156  48.453333333333  64.04 
10000 0.826 13111.8859 68.454666666667  48.56  65.413333333333 
11000 0.805 14475.5706 69.478666666667  48.373333333333  64.68 
12000 0.793 15838.0974 69.925333333333  47.733333333333  65.933333333333 
13000 0.773 17197.8515 70.674666666667  48.4  65.893333333333 
14000 0.767 18550.9640 70.936  47.56  66.8 
15000 0.747 19908.4648 71.749333333333  47.773333333333  68.453333333333 
16000 0.738 21257.7750 72.029333333333  46.16  67.533333333333 
17000 0.735 22671.5801 71.992  46.76  67.96 
18000 0.723 23979.9547 72.577333333333  47.92  68.133333333333 
19000 0.714 25345.6987 73.048  46.666666666667  67.613333333333 
20000 0.699 26675.9347 73.557333333333  46.773333333333  67.386666666667 
21000 0.698 28008.7274 73.718666666667  47.68  68.24 
22000 0.687 29340.0274 74.098666666667  48.013333333333  68.413333333333 
23000 0.698 30679.4099 73.637333333333  47.72  70.413333333333 
24000 0.674 32014.4922 74.436  46.293333333333  68.84 
25000 0.670 33341.8901 74.656  47.16  68.093333333333 
26000 0.665 34670.4787 74.94  48.32  69.44 
27000 0.662 36000.9178 74.948  48.093333333333  70.84 
28000 0.657 37331.8681 75.308  48.626666666667  69.293333333333 
29000 0.643 38668.6607 75.821333333333  48.04  69.12 
30000 0.652 40003.9886 75.32  46.626666666667  71.173333333333 
31000 0.650 41343.4481 75.556  45.906666666667  68.986666666667 
32000 0.645 42644.6456 75.670666666667  48.213333333333  70.573333333333 
33000 0.638 44022.2622 76.137333333333  49.173333333333  69.226666666667 
34000 0.621 45393.5950 76.66  46.4  68.96 
35000 0.627 46762.9937 76.385333333333  49.586666666667  71.813333333333 
36000 0.622 48135.7163 76.617333333333  47.04  70.626666666667 
37000 0.611 49513.2999 76.998666666667  48.266666666667  70.266666666667 
38000 0.629 50900.9816 76.182666666667  47.933333333333  70 
39000 0.617 52140.5129 76.784  46.64  69.56 
40000 0.616 53301.6749 76.768  46.986666666667  70.506666666667 
41000 0.615 54470.1607 76.88  46.666666666667  71.013333333333 
42000 0.606 55636.1323 77.352  47.053333333333  70.053333333333 
43000 0.606 56806.4184 77.189333333333  46.453333333333  69.653333333333 
44000 0.605 57976.4967 77.118666666667  48.08  69.92 
45000 0.606 59148.5931 77.226666666667  48.8  72.266666666667 
46000 0.591 60321.6994 77.698666666667  47.253333333333  71.04 
47000 0.602 61493.1391 77.357333333333  47.746666666667  70.373333333333 
48000 0.598 62668.8180 77.476  45.346666666667  69.826666666667 
49000 0.578 63850.9337 78.218666666667  48.253333333333  72.733333333333 
50000 0.593 65019.3125 77.648  46.16  69.933333333333 


==> Results/miniImageNet/Ours5shot.dat <==
1000 1.297 1252.9300 48.024% 35.826666666667% 48.52%
2000 1.038 2674.5221 60.037333333333% 38.186666666667% 52.373333333333%
3000 0.915 4071.1959 65.126666666667% 39.72% 53.533333333333%
4000 0.839 5464.3185 68.450666666667% 41.773333333333% 58.613333333333%
5000 0.775 6859.6271 70.936% 42.173333333333% 58.52%
6000 0.724 8257.4213 72.705333333333% 43.706666666667% 60.946666666667%
7000 0.679 9654.6769 74.781333333333% 43.32% 58.08%
8000 0.645 11052.0661 75.766666666667% 40.093333333333% 57.986666666667%
9000 0.611 12453.1233 77.18% 42.053333333333% 58.946666666667%
10000 0.593 13851.8461 77.94% 41.6% 60.48%
11000 0.556 15255.7442 79.497333333333% 42.2% 60.92%
12000 0.540 16661.2545 80.017333333333% 42.533333333333% 59.293333333333%


==> Results/plots/1.dat <==
-1.5000
 1.0000
 1.5000
 1.7500
 3.0000
[torch.DoubleTensor of size 5x1]

 0.0957
-0.3091
-0.1496
-0.0531
 0.3595
[torch.DoubleTensor of size 5]

